An improved quality control chart to monitor the mean based on ranked sets

In this study, we considered the design and performance of control charts using neoteric ranked set sampling (NRSS) in monitoring normal distributed processes. NRSS is a recently proposed sampling design, based on the traditional ranked set sampling (RSS). We evaluated NRSS control charts by average run length (ARL), based on Monte Carlo simulation results. NRSS control charts performed the best, compared to RSS and some of its extensions, in most simulated scenarios. The impact of imperfect ranking was also evaluated. An application on strength concrete data serves as an illustration of the proposed method.

==> code.txt <==
select <- function(aas){
  # Arguments:
    # Data from a SRS (Sample Size k2)
  # Description
    # This function return the sample positions of a NRSS to be selected from a SRS
  len <- length(aas)
  k <- sqrt(len)
  aas <- sort(aas)
  elementos <- rep(0,ncol=k)
  posicao <- rep(0,k)
  i <- 1
  if (len%%2 == 0){
    for(i in 1:k){
      if (i%%2 == 0){l  <- k/2}
      else{l <-  (k+2)/2 }
      posicao[i] <- (l+(i-1)*k)
      elementos[i] <- aas[posicao[i]]
    }
  }
      else{  
        for(i in 1:k){
          posicao[i] <- ((k+1)/2)+(i-1)*k
          elementos[i] <- aas[posicao[i]]
        }
      }
  return(posicao)
}
#Example
a <- rnorm(16)
select(a)

# Probability Density function(PDF) from a ordered sample ####
FdpOrdem <- function(k2, i, x){
  # Arguments:
    # k2 is the size of your initial sample k2
    # i is the ordered position of your sample (result from select function)
    # x is the variable to be integrated (using integrate function)
  # Description:
    # Probability density function from a ordered sample
  (factorial(k2)*(pnorm(x)^(i-1))*((1-pnorm(x))^(k2-i))*dnorm(x))/(factorial(i-1)*factorial(k2-i))
}

#fdpx (x*PDF - expected value)
FdpOrdemX <- function(k2, i, x){
  # Arguments:
    # k2 is the size of your initial sample k2
    # i is the ordered position of your sample (result from select function)
    # x is the variable to be integrated (using integrate function)
  # Description:
    # PDF from a ordered sample multiplied by "x", to be used in the var calculation
  ((x*factorial(k2))*(pnorm(x)^(i-1))*((1-pnorm(x))^(k2-i))*dnorm(x))/(factorial(i-1)*factorial(k2-i))
  
}

# ((x^2)*PDF )
FdpOrdemX2 <- function(x,i,k2){
  # Arguments:
    # k2 is the size of your initial sample k2
    # i is the ordered position of your sample (result from select function)
    # x is the variable to be integrated (using integrate function)
  # Description:
    # PDF from a ordered sample multiplied by "x^2", to be used in the var calculation
  (((x^2)*factorial(k2))*(pnorm(x)^(i-1))*((1-pnorm(x))^(k2-i))*dnorm(x))/(factorial(i-1)*factorial(k2-i))
  
}

# Calculating the Variance
k2 <- 25
i <- 8
ex2 <- integrate(FdpOrdemX2,lower=-Inf,upper=+Inf,k2=k2,i=i)$value
ex  <- (integrate(FdpOrdemX,lower=-Inf,upper=+Inf,k2=k2,i=i)$value)^2
var_i_8 <- ex2 - ex

k2 <- 25
i <- 3
ex2 <- integrate(FdpOrdemX2,lower=-Inf,upper=+Inf,k2=k2,i=i)$value
ex  <- (integrate(FdpOrdemX,lower=-Inf,upper=+Inf,k2=k2,i=i)$value)^2
var_i_3 <- ex2 - ex


# Covariance ####
cov.ord <- function(k2, i, j, x, y){
  # Arguments:
    # k2 is the size of your initial sample k2
    # i is the position of the first sample element
    # j is the position of the second sample element
    # x is the variable to be integrated corresponding to the element i
    # y is the variable to be integrated corresponding to the element j
  # Description:
    # It calculates the covariance between two elements from a ordered sample
  exy <- integrate(function(y) { 
    sapply(y, function(y) {
      integrate(function(x) (x*y*factorial(k2)*(pnorm(x)^(i-1))*((pnorm(y)-pnorm(x))^(j-i-1))*((1-pnorm(y))^(k2-j))*dnorm(x)*dnorm(y))
                /(factorial(i-1)*factorial(j-i-1)*factorial(k2-j)), lower =  -Inf, upper = y)$value
    })
  }, lower = -Inf, upper = +Inf)$value
  ex <- (integrate(FdpOrdemX,lower=-Inf,upper=+Inf,k2=k2,i=i)$value)
  ey <- (integrate(FdpOrdemX,lower=-Inf,upper=+Inf,k2=k2,i=j)$value)
  return(exy-(ex*ey))
}

# Example
correlacao = cov.ord(k2=25,i=3,j=8,x,y)/(sqrt(var_i_8)*sqrt(var_i_3))

# Variance of mean from URSS - under perfect ranking ####
# It is necessary to input the elements positions that you will sample
var_urss2 <- function(urss){
  # Arguments:
    # Sample positions of your sample (TIP: use select())
  # Description:
    # Based on elements positions - this function return the variance of mean from URSS
  k <- length(urss)
  k2 <- k^2
  cov <- matrix(0,nrow=k, ncol=k)
  for(i in 1:k){
    for(j in 1:k){
      if (j > i){
        cov[i,j] <- cov.ord(k=k2, i=urss[i], j=urss[j], x,y) # Covariance
      } else if(i == j){
          cov[i,j] <- (integrate(FdpOrdemX2,lower=-Inf,upper=+Inf,k=k2,i=urss[i])$value)-(integrate(FdpOrdemX ,lower=-Inf,upper=+Inf,k=k2,i=urss[i])$value)^2 #Variance
      }
          else {
            cov[i,j] <- 0
        }
      }
  }
  var <- diag(cov)
  cov[lower.tri(cov, diag=TRUE)] <- 0
  return((1/k2)*sum(var)+(2/k2)*sum(colSums(cov)))
}

# Example
a <- select(rnorm(9))
var_urss2(a)

# Estimating the covariance function ####
# Covariance example
cov325 <- cov.ord(k2=9,i=2,j=5,x,y)
cov328 <- cov.ord(k2=9,i=2,j=8,x,y)
cov358 <- cov.ord(k2=9,i=5,j=8,x,y)

# Variance example
k2 <- 9
i <- 8
ex2 <- integrate(FdpOrdemX2,lower=-Inf,upper=+Inf,k2=k2,i=i)$value
ex  <- (integrate(FdpOrdemX,lower=-Inf,upper=+Inf,k2=k2,i=i)$value)^2
var38 <- ex2 - ex

k2 <- 9
i <- 5
ex2 <- integrate(FdpOrdemX2,lower=-Inf,upper=+Inf,k2=k2,i=i)$value
ex  <- (integrate(FdpOrdemX,lower=-Inf,upper=+Inf,k2=k2,i=i)$value)^2
var35 <- ex2 - ex

k2 <- 9
i <- 2
ex2 <- integrate(FdpOrdemX2,lower=-Inf,upper=+Inf,k2=k2,i=i)$value
ex  <- (integrate(FdpOrdemX,lower=-Inf,upper=+Inf,k2=k2,i=i)$value)^2
var32 <- ex2 - ex

# Result for Covariance
((1/9)*sum(var32,var38,var35))+(2/9)*sum(cov358,cov328,cov325)

#Plot
# values <- c(2,3,4,5,6,7,8,9,10,11,12)
# values <- values^2
# var_mean <- rep(0,length(values))
# for(i in 1: length(values)){
#   var_mean[i] <- var_urss2(select(rnorm(values[i])))
# }
# plot(values,var_mean,xaxt = 'n',type="b", xlab="Valores correspondentes ? AAS", ylab="Vari?ncia da m?dia da URSS",main="Valor da vari?ncia da m?dia URSS versus tamanho da amostra AAS")
# axis(side = 1, at = values,labels = T)
# memory.limit(size=8000)
# memory.size()

# ARL - Perfect ranking ####
aas <- c(9, 16, 25, 36) 
delta <- c(0, 0.1, 0.2, 0.3, 0.4, 0.8, 1.2, 1.6, 2, 2.4, 3.2) 

cms <- function(aas, delta){
  # Argument:
    # aaa: corresponds to the size of your SRS (k2)
  # Description:
    # It calculates ARL for perfect ranking based on NRSS using 3sigma limits for 1,000,000 samples

la <- length(aas) 
ls <- length(delta) 
# Matrix to receive CMS's from different shifts in the process and sample sizes
cms_matrix <- matrix(0, nrow = ls, ncol = la, dimname=list(c(delta),c(sqrt(aas)))) 

for (a in 1:length(aas)){                                             # For every sample size
  k          <- select(rnorm(aas[a])) 
  lk         <- length(k) 
  lk2        <- lk^2 
  var_mean_u <- var_urss2(k)                                          # calculacalcula the variance of the mean which relies on k, i, j, x e y 
  
  # Control limits when the process is under control
  lsc <- 3*sqrt(var_mean_u) 
  lic <- -3*sqrt(var_mean_u) 
  
  # For every shift in the process
      for (i in 1:ls){ 
        set.seed(i*809) 
        dados <- rnorm((lk2*1000000), mean= delta[i]/sqrt(lk), sd= 1) # Generate data with shift
        m <- matrix(dados, ncol=lk2)                                  
        mrow <- t(apply(m,1,sort.int, method="quick"))                
        mrow <- mrow[,k]                                              
        mrow <- cbind(mrow, rowMeans(mrow))                           # It calculates the average for every NRSS sample
        ncolu <- ncol(mrow)
        mrow <- cbind(mrow, mrow[,ncolu]<lic | mrow[,ncolu]>lsc)      # Check if the average of every sample from NRSS is inside the control limits
        p <- sum(mrow[,ncolu+1])/dim(mrow)[1]
        cms_matrix[i,a] <- 1/p 
        print(cms_matrix)
        } 
}
return(cms_matrix)
}
cms_perf <- cms(aas, delta)

# Amostras a serem selecionadas de uma AAS para constituir uma URSS####
# a <- function(){for (k in 3:6)
# {
#   print(select(rnorm(k^2)))
# }}
# b <- a()
# 
# # Te?rico ####
# plot(log(pbinom(00:100,50,0.8)),type="l")


# Big Simulation #####  

# Obtaining the variance of the NRSS mean for imperfect case ####
aas <- c(9, 16, 25, 36)           # Sample Size
pho <- c(0,0.25,0.50,0.75,0.9,1)  # Correlation Coefficient
var <- 1                          # Variance of x and y
l <- 1000000                      # 1m of sample

require(MASS)
var_mean_imp <- function(aas, pho, l, var){
  # Argument:
    # aas: Sample size k^2
    # pho: Correlation coefficient between the variable of interest and the auxiliary variable
    # l  : Amount of samples
    # var: Variance of x and y
  # Description:
    # It calculates the variance of the mean from NRSS in a imperfect ranking scenario
  
  la <- length(aas)
  lp <- length(pho)
  var_mean_imp_values <- matrix(0,nrow=la,ncol=lp,dimnames=list(sqrt(aas),pho))
  seed <- 0
  
  for (i in 1:la){                   #For every sample size
    k2 <- aas[i]
    ktot <- k2*l
    for (p in 1:lp){                 #For every correlation
          seed <- seed + 1
          set.seed(seed)
          d1 <- mvrnorm(n = ktot,
                        mu = c(0,0),
                        Sigma = matrix(c(var,pho[p],pho[p],var),ncol=2,byrow=TRUE))
          dx <- matrix(d1[,1], ncol=k2)
          dy <- matrix(d1[,2], ncol=k2)
          rm(d1)
          pos <- t(apply(dx,1,order))             
          rm(dx)
          dys <- matrix(rep(0,ktot),ncol=k2)      
          for (linha in 1:nrow(dy)){              # Order y by x
            dys[linha,] <- dy[linha,pos[linha,]]
          }
          rm(dy);rm(pos)
          dys_amostras <- dys[,select(1:k2)]      
          rm(dys)
          mcov <- cov(dys_amostras)
          rm(dys_amostras)
          vari <- diag(mcov)
          mcov[lower.tri(mcov, diag=TRUE)] <- 0
          var_mean_imp_values[i,p] <- (1/k2)*sum(vari)+(2/k2)*sum(colSums(mcov))
          print(var_mean_imp_values)              
    }
  }
  return(var_mean_imp_values)
}
require(MASS)
memory.limit(size=10000) # Increase the memory size of computer to run this code (4GB of RAM was not sufficient)

# Teste de Qualidade: OK ####
c <- var_mean_imp(aas,pho,l,var)
str(c)
# var_mean_imp <- read.csv("C:/Users/Guilherme/Google Drive/TCC/Simulacao/var_mean_imp.txt", row.names=1, sep="",
#                          col.names=paste("pho ",c(0,0.25,0.50,0.75,0.90,1),sep=""))

var_urss2(select(rnorm(9)))
var_urss2(select(rnorm(16)))
var_urss2(select(rnorm(25)))
var_urss2(select(rnorm(36)))
var_value <- var_mean_imp[3,4]
var_da_media_matrix_fake <- matrix(var_value,nrow=4, ncol=6)

# ARL for imperfect ranking ####
cms_imp <- function(aas, pho, var, l, var_da_media_matrix, delta){
  # Argument:
    # aas: Sample size k^2
    # pho: Correlation coefficient between the variable of interest and the auxiliary variable
    # l  : Amount of samples
    # var: Variance of x and y
    # var_da_media_matrix: matrix from var_mean_imp(), which contains all values from variance of the mean (imperfect ranking)
  # Description:
    # It calculates the ARL under imperfect ranking scenario using 3sigma limits
  
  la <- length(aas)
  lp <- length(pho)
  ld <- length(delta)
  cms_imp <- list('n= 3' = 1) # It keeps CMS's values
  for (i in 1:la){                 # For every sample size
    k2 <- aas[i]
    k <- select(1:k2)
    lk <- length(k)
    ktot <- k2*l
    cms_matrix <- matrix(0, nrow = ld, ncol = lp, dimnames=list(delta,pho))
    for (p in 1:lp){                               # For every correlation level
      var_mean_u_imp <- var_da_media_matrix[i, p]
      lsc <-  3*sqrt(var_mean_u_imp)                # Controle limits rely on k and pho
      lic <- -3*sqrt(var_mean_u_imp)
      for (d in 1:ld){                             # For every shift in the process
        set.seed(9087832*p*d)
        d1 <- mvrnorm(n = ktot,
                      mu = c(0,delta[d]/sqrt(lk)),
                      Sigma = matrix(c(var,pho[p],pho[p],var),ncol=2,byrow=TRUE))
        dx <- matrix(d1[,1], ncol=k2)
        dy <- matrix(d1[,2], ncol=k2)
        rm(d1)
        pos <- t(apply(dx,1,order))                
        rm(dx)
        dys <- matrix(rep(0,ktot),ncol=k2)         
        for (linha in 1:nrow(dy)){                 # Order y by x
          dys[linha,] <- dy[linha,pos[linha,]]
        }
        rm(dy);rm(pos)
        dys_amostras <- dys[,k]                    
        rm(dys)
        dys_amostras_mean <- rowMeans(dys_amostras)
        rm(dys_amostras)
        mrow <- as.numeric(dys_amostras_mean<lic | dys_amostras_mean>lsc)
        s <- sum(mrow)/length(mrow)
        cms_matrix[d,p] <- 1/s
        gc()
        print(cms_matrix)
      }
    }
    cms_imp[[i]] <- cms_matrix
    print(cms_imp)
  }
  names(cms_imp) <- paste('n=',sqrt(aas),sep=" ")
  return(cms_imp)
}

aas <- c(9,16,25,36)              # Tamanho da amostra
pho <- c(0,0.25,0.50,0.75,0.90,1) # Coeficiente de correla??o
var <- 1                          # Vari?ncia de x e y
l <- 1000000                      # 1 milh?o de amostras
delta <- c(0, 0.1, 0.2, 0.3, 0.4, 0.8, 1.2, 1.6, 2, 2.4, 3.2)
urss_pho_07_imp <- cms_imp(aas, pho, var, l, var_mean_imp, delta)


